NGC 1436: the making of a lenticular galaxy in the Fornax cluster

We study the evolutionary path of the Fornax cluster galaxy NGC$~$1436, which is known to be currently transitioning from a spiral into a lenticular morphology. This galaxy hosts an inner star-forming disc and an outer quiescent disc, and we analyse data from the MeerKAT Fornax Survey, ALMA, and the Fornax3D survey to study the interstellar medium and the stellar populations of both disc components. Thanks to the combination of high resolution and sensitivity of the MeerKAT data, we find that the $\textrm{H}\scriptstyle\mathrm{I}$ is entirely confined within the inner star-forming disc, and that its kinematics is coincident with that of the CO. The cold gas disc is now well settled, which suggests that the galaxy has not been affected by any environmental interactions in the last $\sim1~$Gyr. The star formation history derived from the Fornax3D data shows that both the inner and outer disc experienced a burst of star formation $\sim5$ Gyr ago, followed by rapid quenching in the outer disc and by slow quenching in the inner disc, which continues forming stars to this day. We claim that NGC$~$1436 has begun to effectively interact with the cluster environment 5$~$Gyr ago, when a combination of gravitational and hydrodynamical interactions caused the temporary enhancement of the star-formation rate. Furthermore, due to the weaker gravitational binding $\textrm{H}\scriptstyle\mathrm{I}$ was stripped from the outer disc, causing its rapid quenching. At the same time, accretion of gas onto the inner disc stopped, causing slow quenching in this region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
